Semi-Supervised Crowd Counting from Unlabeled Data

Automatic Crowd behavior analysis can be applied to effectively help the daily transportation statistics and planning, which helps the smart city construction. As one of the most important keys, crowd counting has drawn increasing attention. Recent works achieved promising performance but relied on the supervised paradigm with expensive crowd annotations. To alleviate the annotation cost in real-world transportation scenarios, in this work we proposed a semi-supervised learning framework $S^{4}\textit{Crowd}$, which can leverage both unlabeled/labeled data for robust crowd counting. In the unsupervised pathway, two \textit{self-supervised losses} were proposed to simulate the crowd variations such as scale, illumination, based on which supervised information pseudo labels were generated and gradually refined. We also proposed a crowd-driven recurrent unit \textit{Gated-Crowd-Recurrent-Unit (GCRU)}, which can preserve discriminant crowd information by extracting second-order statistics, yielding pseudo labels with improved quality. A joint loss including both unsupervised/supervised information was proposed, and a dynamic weighting strategy was employed to balance the importance of the unsupervised loss and supervised loss at different training stages. We conducted extensive experiments on four popular crowd counting datasets in semi-supervised settings. Experimental results supported the effectiveness of each proposed component in our $S^{4}$Crowd framework. Our method achieved competitive performance in semi-supervised learning approaches on these crowd counting datasets.

==> My_EndNote_Library.txt <==
   author = {Adelson, Edward H.},
   title = {The Laplacian Pyramid as a Compact Image Code},
   journal = {Readings in Computer Vision},
   volume = {31},
   number = {4},
   pages = {671-679},
   year = {1987}
}

   author = {Agrawal, Abhinav and Mittal, Namita},
   title = {Using CNN for facial expression recognition: a study of the effects of kernel size and number of filters on accuracy},
   journal = {The Visual Computer},
   volume = {36},
   number = {2},
   pages = {405-412},

}

   author = {Amolins, Krista and Zhang, Yun and Dare, Peter},
   title = {Wavelet based image fusion techniques鈥擜n introduction, review and comparison},
   journal = {ISPRS Journal of Photogrammetry and Remote Sensing},
   volume = {62},
   number = {4},
   pages = {249-263},
   year = {2007}
}

   author = {Bevilacqua, Marco and Roumy, Aline and Guillemot, Christine and Alberi-Morel, Marie Line},
   title = {Low-complexity single-image super-resolution based on nonnegative neighbor embedding},

}

   author = {Bull, D. R},
   title = {Image fusion metric based on mutual information and Tsallis entropy},
   journal = {Electronics Letters},
   volume = {42},
   number = {11},
   pages = {p.626-627},

}

   author = {Chan, Tony F and Ng, Michael K and Yau, Andy C and Yip, Andy M},
   title = {Superresolution image reconstruction using fast inpainting algorithms},
   journal = {Applied and Computational Harmonic Analysis},
   volume = {23},
   number = {1},
   pages = {3-24},
   year = {2007}
}

   author = {Cybenko, George},
   title = {Approximation by superpositions of a sigmoidal function},
   journal = {Mathematics of control, signals and systems},
   volume = {2},
   number = {4},
   pages = {303-314},
   year = {1989}
}

   author = {Dong, Chao and Loy, Chen Change and He, Kaiming and Tang, Xiaoou},
   title = {Image super-resolution using deep convolutional networks},
   journal = {Ieee Transactions on Pattern Analysis and Machine Intelligence},
   volume = {38},
   number = {2},
   pages = {295-307},

}

   author = {Dong, Chao and Loy, Chen Change and Tang, Xiaoou},
   title = {Accelerating the super-resolution convolutional neural network},
   booktitle = {European conference on computer vision},
   publisher = {Springer},
   pages = {391-407},

}

   author = {Du, C. B. and Gao, S. S.},
   title = {Image Segmentation-Based Multi-Focus Image Fusion Through Multi-Scale Convolutional Neural Network},
   journal = {Ieee Access},
   volume = {5},
   pages = {15750-15761},
   note = {Fe8zo
Times Cited:7
Cited References Count:44},
   abstract = {A decision map contains complete and clear information about the image to be fused, and detecting the decision map is crucial to various image fusion issues, especially multi-focus image fusion. Nevertheless, in an attempt to obtain an approving image fusion effect, it is necessary and always difficult to obtain a decision map. In this paper, we address this problem with a novel image segmentation-based multi-focus image fusion algorithm, in which the task of detecting the decision map is treated as image segmentation between the focused and defocused regions in the source images. The proposed method achieves segmentation through a multi-scale convolutional neural network, which performs a multi-scale analysis on each input image to derive the respective feature maps on the region boundaries between the focused and defocused regions. The feature maps are then inter-fused to produce a fused feature map. Afterward, the fused map is post-processed using initial segmentation, morphological operation, and watershed to obtain the segmentation map/decision map. We illustrate that the decision map gained from the multi-scale convolutional neural network is trustworthy and that it can lead to high-quality fusion results. Experimental results evidently validate that the proposed algorithm can achieve an optimum fusion performance in light of both qualitative and quantitative evaluations.},
   keywords = {convolutional neural network
multi-focus image
decision map
image fusion
decomposition
similarity
transform},
   year = {2017}
}

   author = {Farid, Muhammad Shahid and Mahmood, Arif and Al-Maadeed, Somaya Ali},
   title = {Multi-focus image fusion using content adaptive blurring},
   journal = {Information Fusion},
   volume = {45},
   pages = {96-112},

}

   author = {Guo, Xiaopeng and Nie, Rencan and Cao, Jinde and Zhou, Dongming and Mei, Liye and He, Kangjian},
   title = {Fusegan: Learning to fuse multi-focus image via conditional generative adversarial network},
   journal = {Ieee Transactions on Multimedia},
   volume = {21},
   number = {8},
   pages = {1982-1996},

}

   author = {Guo, Yanming and Liu, Yu and Oerlemans, Ard and Lao, Songyang and Wu, Song and Lew, Michael S},
   title = {Deep learning for visual understanding: A review},
   journal = {Neurocomputing},
   volume = {187},
   pages = {27-48},

}

   author = {He, Kaiming and Zhang, Xiangyu and Ren, Shaoqing and Sun, Jian},
   title = {Deep residual learning for image recognition},
   booktitle = {Proceedings of the IEEE conference on computer vision and pattern recognition},
   pages = {770-778},

}

   author = {Heijmans, Henk},
   title = {A new quality metric for image fusion},
   booktitle = {International Conference on Image Processing},
   year = {2003}
}

   author = {Hong, Richang},
   title = {Objective Image Fusion Performance Measure},
   journal = {Military Technical Courier},
   volume = {56},
   number = {2},
   pages = {181-193},
   year = {2000}
}

   author = {Hu, Jianwen},
   title = {Image Fusion With Guided Filtering},
   journal = {Ieee Transactions on Image Processing},
   volume = {22},
   number = {7},
   pages = {2864-2875},

}

   author = {Hu, Jianwen},
   title = {Performance comparison of different multi-resolution transforms for image fusion},
   journal = {Information Fusion},
   volume = {12},
   number = {2},
   pages = {74-84},

}

   author = {Jerripothula, Koteswar Rao and Cai, Jianfei and Yuan, Junsong},
   title = {Image co-segmentation via saliency co-fusion},
   journal = {Ieee Transactions on Multimedia},
   volume = {18},
   number = {9},
   pages = {1896-1909},

}

   author = {Jing, Jin},
   title = {19聽鈥撀燩erformance evaluation of image fusion techniques},
   journal = {Image Fusion},
   pages = {469-492},
   year = {2008}
}

   author = {Kim, Jiwon and Kwon Lee, Jung and Mu Lee, Kyoung},
   title = {Accurate image super-resolution using very deep convolutional networks},
   booktitle = {Proceedings of the IEEE conference on computer vision and pattern recognition},
   pages = {1646-1654},

}

   author = {LeCun, Yann and Bengio, Yoshua and Hinton, Geoffrey},
   title = {Deep learning},
   journal = {nature},
   volume = {521},
   number = {7553},
   pages = {436-444},

}

   author = {Lee, Kyoung Mu},
   title = {Accurate Image Super-Resolution Using Very Deep Convolutional Networks},
   booktitle = {2016 Ieee Conference on Computer Vision and Pattern Recognition (Cvpr)},

}

   author = {Lee, Kyoung Mu},
   title = {Enhanced Deep Residual Networks for Single Image Super-Resolution},

}

   author = {Li, Chongyi and Guo, Chunle and Guo, Jichang and Han, Ping and Fu, Huazhu and Cong, Runmin},
   title = {PDR-Net: Perception-inspired single image dehazing network with refinement},
   journal = {Ieee Transactions on Multimedia},

}

   author = {Li, Jinxing and Guo, Xiaobao and Lu, Guangming and Zhang, Bob and Xu, Yong and Wu, Feng and Zhang, David},
   title = {DRPL: Deep Regression Pair Learning for Multi-Focus Image Fusion},
   journal = {Ieee Transactions on Image Processing},
   volume = {29},
   pages = {4816-4831},

}

   author = {Li, Shutao and Kang, Xudong and Hu, Jianwen and Yang, Bin},
   title = {Image matting for fusion of multi-focus images in dynamic scenes},
   journal = {Information Fusion},
   volume = {14},
   number = {2},
   pages = {147-162},

}

   author = {Lim, Bee and Son, Sanghyun and Kim, Heewon and Nah, Seungjun and Mu Lee, Kyoung},
   title = {Enhanced deep residual networks for single image super-resolution},
   booktitle = {Proceedings of the IEEE conference on computer vision and pattern recognition workshops},
   pages = {136-144},

}

   author = {Lin, Pan},
   title = {Dual-Tree Complex Wavelet Transform and Image Block Residual-Based Multi-Focus Image Fusion in Visual Sensor Networks},

}

   author = {Liu, Shumin and Chen, Jiajia and Rahardja, Susanto},
   title = {A new multi-focus image fusion algorithm and its efficient implementation},
   journal = {Ieee Transactions on Circuits and Systems for Video Technology},
   volume = {30},
   number = {5},
   pages = {1374-1384},

}

   author = {Liu, Y. and Chen, X. and Peng, H. and Wang, Z. F.},
   title = {Multi-focus image fusion with a deep convolutional neural network},
   journal = {Information Fusion},
   volume = {36},
   pages = {191-207},
   note = {Ek6xr
Times Cited:22
Cited References Count:60},
   abstract = {As is well known, activity level measurement and fusion rule are two crucial factors in image fusion. For most existing fusion methods, either in spatial domain or in a transform domain like wavelet, the activity level measurement is essentially implemented by designing local filters to extract high-frequency details, and the calculated clarity information of different source images are then compared using some elaborately designed rules to obtain a clarity/focus map. Consequently, the focus map contains the integrated clarity information, which is of great significance to various image fusion issues, such as multi-focus image fusion, multi-rhodal image fusion, etc. However, in order to achieve a satisfactory fusion performance, these two tasks are usually difficult to finish. In this study, we address this problem with a deep learning approach, aiming to learn a direct mapping between source images and focus map. To this end, a deep convolutional neural network (CNN) trained by high-quality image patches and their blurred versions is adopted to encode the mapping. The main novelty of this idea is that the activity level measurement and fusion rule can be jointly generated through learning a CNN model, which overcomes the difficulty faced by the existing fusion methods. Based on the above idea, a new multi-focus image fusion method is primarily proposed in this paper. Experimental results demonstrate that the proposed method can obtain state-of-the-art fusion performance in terms of both visual quality and objective assessment. The computational speed of the proposed method using parallel computing is fast enough for practical usage. The potential of the learned CNN model for some other-type image fusion issues is also briefly exhibited in the experiments. (C) 2016 Elsevier B.V.},
   keywords = {image fusion
multi-focus image fusion
deep learning
convolutional neural networks
activity level measurement
fusion rule
quality assessment
decomposition
performance
transform
information
similarity
representation
algorithm},
   year = {2017}
}

   author = {Liu, Yu and Chen, Xun and Wang, Zengfu and Wang, Z Jane and Ward, Rabab K and Wang, Xuesong},
   title = {Deep learning for pixel-level image fusion: Recent advances and future prospects},
   journal = {Information Fusion},
   volume = {42},
   pages = {158-173},

}

   author = {Liu, Zheng and Blasch, Erik and Xue, Zhiyun and Zhao, Jiying and Laganiere, Robert and Wu, Wei},
   title = {Objective assessment of multiresolution image fusion algorithms for context enhancement in night vision: a comparative study},
   journal = {Ieee Transactions on Pattern Analysis and Machine Intelligence},
   volume = {34},
   number = {1},
   pages = {94-109},

}

   author = {Lu, Zhou and Pu, Hongming and Wang, Feicheng and Hu, Zhiqiang and Wang, Liwei},
   title = {The expressive power of neural networks: A view from the width},
   booktitle = {Advances in Neural Information Processing Systems},
   pages = {6231-6239},

}

   author = {Mitianoudis, Nikolaos and Stathaki, Tania},
   title = {Pixel-based and region-based image fusion schemes using ICA bases},
   journal = {Information Fusion},
   volume = {8},
   number = {2},
   pages = {131-142},
   year = {2007}
}

   author = {Mitianoudis, Nikolaos and Stathaki, Tania},
   title = {Pixel-based and region-based image fusion schemes using ICA bases},
   journal = {Information Fusion},
   volume = {8},
   number = {2},
   pages = {131-142},
   year = {2007}
}

   author = {Mustafa, Hafiz Tayyab and Yang, Jie and Zareapoor, Masoumeh},
   title = {Multi-scale convolutional neural network for multi-focus image fusion},
   journal = {Image and Vision Computing},
   volume = {85},
   pages = {26-35},

}

   author = {Park, S. C},
   title = {Super-Resolution Image Reconstruction},
   journal = {IEEE Signal Processing Magazine},
   year = {2003}
}

   author = {Park, Sung Cheol and Park, Min Kyu and Kang, Moon Gi},
   title = {Super-resolution image reconstruction: a technical overview},
   journal = {IEEE Signal Processing Magazine},
   volume = {20},
   number = {3},
   pages = {21-36},
   year = {2003}
}

   author = {Peng, Chao and Zhang, Xiangyu and Yu, Gang and Luo, Guiming and Sun, Jian},
   title = {Large Kernel Matters--Improve Semantic Segmentation by Global Convolutional Network},
   booktitle = {Proceedings of the IEEE conference on computer vision and pattern recognition},
   pages = {4353-4361},

}

   author = {Tai, Ying and Yang, Jian and Liu, Xiaoming},
   title = {Image super-resolution via deep recursive residual network},
   booktitle = {Proceedings of the IEEE conference on computer vision and pattern recognition},
   pages = {3147-3155},

}

   author = {Tan, Mingxing and Le, Quoc V},
   title = {Efficientnet: Rethinking model scaling for convolutional neural networks},
   journal = {arXiv preprint arXiv:1905.11946},

}

   author = {Tang, H. and Xiao, B. and Li, W. S. and Wang, G. Y.},
   title = {Pixel convolutional neural network for multi-focus image fusion},
   journal = {Information Sciences},
   volume = {433},
   pages = {125-141},
   note = {Fw3hs
Times Cited:1
Cited References Count:39},
   abstract = {This paper proposes a pixel-wise convolutional neural network (p-CNN) that can recognize the focused and defocused pixels in source images from its neighbourhood information for multi-focus image fusion. The proposed p-CNN can be thought of as a learned focus measure (FM) and provides more efficiency than conventional handcrafted FMs. To enable the p-CNN with the strong capability to discriminate focused and defocused pixels, a comprehensive training image set based on a public image database is created. Furthermore, by setting precise labels according to different focus levels and adding various defocus masks, the p-CNN can accurately measure the focus level of each pixel in source images in which the artefacts in the fused image can be efficiently avoided. We also propose a method to implement the p-CNN with a conventional image convolutional neural network (image-wised CNN), which is almost 25 times faster than directly using the p-CNN in multi-focus image fusion. Experimental results demonstrate that the proposed method is competitive with or even outperforms the state-of-the-art methods in terms of both subjective visual perception and objective evaluation metrics. (C) 2017 Elsevier Inc. All rights reserved.},
   keywords = {multi-focus image fusion
convolutional neural network
deep learning
focus measure
performance
transform},
   year = {2018}
}

   author = {Tang, Xiaoou},
   title = {Guided Image Filtering},
   journal = {IEEE Transactions on Pattern Analysis & Machine Intelligence},
   volume = {35},
   number = {6},
   pages = {1397-1409},

}

   author = {Tang, Xiaoou},
   title = {Image Super-Resolution Using Deep Convolutional Networks},
   journal = {IEEE Trans Pattern Anal Mach Intell},
   volume = {38},
   number = {2},
   pages = {295-307},

}

   author = {Tessens, Linda and Ledda, Alessandro and Pizurica, Aleksandra and Philips, Wilfried},
   title = {Extending the depth of field in microscopy through curvelet-based frequency-adaptive image fusion},
   booktitle = {2007 IEEE International Conference on Acoustics, Speech and Signal Processing-ICASSP'07},
   publisher = {IEEE},
   volume = {1},
   pages = {I-861-I-864},
   year = {2007}
}

   author = {Tomasi, Carlo and Manduchi, Roberto},
   title = {Bilateral filtering for gray and color images},
   booktitle = {Sixth international conference on computer vision (IEEE Cat. No. 98CH36271)},
   publisher = {IEEE},
   pages = {839-846},
   year = {1998}
}

   author = {Trinidad, Marc Comino and Brualla, Ricardo Martin and Kainz, Florian and Kontkanen, Janne},
   title = {Multi-view Image Fusion},
   booktitle = {Proceedings of the IEEE International Conference on Computer Vision},
   pages = {4101-4110},

}

   author = {Varshney, Pramod K.},
   title = {A human perception inspired quality metric for image fusion based on regional information},
   journal = {Information Fusion},
   volume = {8},
   number = {2},
   pages = {193-207},

}

   author = {Wang, Yifan and Perazzi, Federico and McWilliams, Brian and Sorkine-Hornung, Alexander and Sorkine-Hornung, Olga and Schroers, Christopher},
   title = {A fully progressive approach to single-image super-resolution},
   booktitle = {Proceedings of the IEEE Conference on Computer Vision and Pattern Recognition Workshops},
   pages = {864-873},

}

   author = {Wang, Zengfu},
   title = {Multi-focus image fusion with dense SIFT},
   journal = {Information Fusion},
   volume = {23},
   pages = {139-155},

}

   author = {Wang, Zhihao and Chen, Jian and Hoi, Steven CH},
   title = {Deep learning for image super-resolution: A survey},
   journal = {Ieee Transactions on Pattern Analysis and Machine Intelligence},

}

   author = {Wen, Yang and Sheng, Bin and Li, Ping and Lin, Weiyao and Feng, David Dagan},
   title = {Deep color guided coarse-to-fine convolutional network cascade for depth image super-resolution},
   journal = {Ieee Transactions on Image Processing},
   volume = {28},
   number = {2},
   pages = {994-1006},

}

   author = {White, Halbert},
   title = {Universal approximation of an unknown mapping and its derivatives using multilayer feedforward networks},
   journal = {Neural Networks},
   volume = {3},
   number = {5},
   pages = {551-560},

}

   author = {Xiao, Bin and Ou, Ge and Tang, Han and Bi, Xiuli and Li, Weisheng},
   title = {Multi-focus Image Fusion by Hessian Matrix-Based Decomposition},
   journal = {Ieee Transactions on Multimedia},

}

   author = {Yang, Bin},
   title = {Image matting for fusion of multi-focus images in dynamic scenes},
   journal = {Information Fusion},
   volume = {14},
   number = {2},
   pages = {147-162},

}

   author = {Yang, Wenming and Zhang, Xuechen and Tian, Yapeng and Wang, Wei and Xue, Jing-Hao and Liao, Qingmin},
   title = {Deep learning for single image super-resolution: A brief review},
   journal = {Ieee Transactions on Multimedia},
   volume = {21},
   number = {12},
   pages = {3106-3121},

}

   author = {Yuan, Xianjie},
   title = {Guided filter-based multi-focus image fusion through focus region detection},
   journal = {Signal Processing Image Communication},
   volume = {72},
   pages = {35-46},

}

   author = {Zhang, Qiang and Li, Guanghe and Cao, Yunfeng and Han, Jungong},
   title = {Multi-focus image fusion based on non-negative sparse representation and patch-level consistency rectification},
   journal = {Pattern Recognition},
   pages = {107325},

}

   author = {Zhang, Qiang and Liu, Yi and Blum, Rick S and Han, Jungong and Tao, Dacheng},
   title = {Sparse representation based multi-sensor image fusion for multi-focus and multi-modality images: A review},
   journal = {Information Fusion},
   volume = {40},
   pages = {57-75},

}

   author = {Zhao, Jiying and Laganiere, Robert and Liu, Zheng},
   title = {Performance assessment of combinative pixel-level image fusion based on an absolute feature measurement},
   journal = {International Journal of Innovative Computing, Information and Control},
   volume = {3},
   number = {6},
   pages = {1433-1447},
   year = {2007}
}

   author = {Zhao, Wenda and Lu, Huimin and Wang, Dong},
   title = {Multisensor image fusion and enhancement in spectral total variation domain},
   journal = {Ieee Transactions on Multimedia},
   volume = {20},
   number = {4},
   pages = {866-879},

}

   author = {Zhou, Zhiqiang and Li, Sun and Wang, Bo},
   title = {Multi-scale weighted gradient-based fusion for multi-focus images},
   journal = {Information Fusion},
   volume = {20},
   pages = {60-72},

}

   author = {Zhu, Zhiqin and Yin, Hongpeng and Chai, Yi and Li, Yanxia and Qi, Guanqiu},
   title = {A novel multi-modality image fusion method based on image decomposition and sparse representation},
   journal = {Information Sciences},
   volume = {432},
   pages = {516-529},

}


